Probing Multilingual BERT for Genetic and Typological Signals

We probe the layers in multilingual BERT (mBERT) for phylogenetic and geographic language signals across 100 languages and compute language distances based on the mBERT representations. We 1) employ the language distances to infer and evaluate language trees, finding that they are close to the reference family tree in terms of quartet tree distance, 2) perform distance matrix regression analysis, finding that the language distances can be best explained by phylogenetic and worst by structural factors and 3) present a novel measure for measuring diachronic meaning stability (based on cross-lingual representation variability) which correlates significantly with published ranked lists based on linguistic approaches. Our results contribute to the nascent field of typological interpretability of cross-lingual text representations.

==> Results/Embed_MRM_results_Gen_Geo_Ivn_Syn_Phon.txt <==
[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/monolingual_distance_1st-distances.all.dists"
$coef
              dmEmD         pval
Int     0.980874499 0.0008300083
dmGen   0.002233627 0.7604176042
dmGeo   0.044544167 0.0005100051
dmSyn  -0.014425168 0.2640226402
dmIvn  -0.003443289 0.5419154192
dmPhon  0.004751574 0.1958619586

$r.squared
         R2        pval 
0.126678188 0.002070021 

$F.test
           F       F.pval 
27.270015463  0.002070021 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/monolingual_distance_2nd-distances.all.dists"
$coef
              dmEmD      pval
Int     0.119627962 0.7776878
dmGen   0.033287626 0.5653257
dmGeo   0.065244489 0.4580246
dmSyn   0.032635512 0.7340273
dmIvn  -0.020049324 0.6747867
dmPhon -0.003813857 0.8802888

$r.squared
        R2       pval 
0.01835275 0.69472695 

$F.test
        F    F.pval 
3.5148234 0.6947269 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_bert_layers_vectors.average.out.all.dists"
$coef
               dmEmD         pval
Int     0.2846589178 0.8247682477
dmGen   0.1071790569 0.0000100001
dmGeo   0.1001154696 0.0000100001
dmSyn   0.0001150940 0.9936799368
dmIvn   0.0061608500 0.3022230222
dmPhon -0.0007308044 0.8868088681

$r.squared
          R2         pval 
0.4787803518 0.0000100001 

$F.test
           F       F.pval 
2.617944e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.laser.distances.all.dists"
$coef
              dmEmD        pval
Int    -0.011033762 1.000000000
dmGen   0.088265793 0.003240032
dmGeo   0.024539606 0.543035430
dmSyn   0.218655758 0.000400004
dmIvn   0.008772376 0.612216122
dmPhon  0.054755487 0.005940059

$r.squared
          R2         pval 
0.2902906166 0.0000300003 

$F.test
           F       F.pval 
9.571242e+01 3.000030e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-0-distances.all.dists"
$coef
               dmEmD         pval
Int     0.6521507902 0.3041830418
dmGen   0.1629022938 0.0000100001
dmGeo   0.1230940433 0.0000100001
dmSyn   0.0019977687 0.9072790728
dmIvn   0.0050294479 0.5729657297
dmPhon -0.0007036301 0.9058990590

$r.squared
          R2         pval 
0.3942653201 0.0000100001 

$F.test
          F      F.pval 
1.85503e+02 1.00001e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-10-distances.all.dists"
$coef
               dmEmD         pval
Int     0.1102206570 0.9868498685
dmGen   0.0385489567 0.0000100001
dmGeo   0.0510333173 0.0000100001
dmSyn  -0.0063368251 0.4903549035
dmIvn   0.0029038730 0.3901639016
dmPhon -0.0009555684 0.7647876479

$r.squared
          R2         pval 
0.3594166870 0.0000100001 

$F.test
          F      F.pval 
1.59907e+02 1.00001e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-11-distances.all.dists"
$coef
               dmEmD         pval
Int     0.1055738137 0.9975399754
dmGen   0.0361629809 0.0000100001
dmGeo   0.0383968637 0.0000100001
dmSyn  -0.0066949774 0.4623746237
dmIvn   0.0024458338 0.4595745957
dmPhon -0.0003671245 0.9072390724

$r.squared
          R2         pval 
0.2988065648 0.0000100001 

$F.test
           F       F.pval 
1.214499e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-12-distances.all.dists"
$coef
              dmEmD         pval
Int    0.4027694225 0.9381493815
dmGen  0.1239865223 0.0000100001
dmGeo  0.1064374815 0.0000100001
dmSyn  0.0006045867 0.9769197692
dmIvn  0.0067074704 0.3948139481
dmPhon 0.0001739179 0.9790497905

$r.squared
          R2         pval 
0.3973484358 0.0000100001 

$F.test
           F       F.pval 
1.879101e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-1-distances.all.dists"
$coef
              dmEmD         pval
Int    0.4806035604 0.4873548735
dmGen  0.1406467696 0.0000100001
dmGeo  0.1226446398 0.0000100001
dmSyn  0.0102828491 0.5166351664
dmIvn  0.0080368120 0.2910029100
dmPhon 0.0006570315 0.9045390454

$r.squared
         R2        pval 
4.46395e-01 1.00001e-05 

$F.test
           F       F.pval 
2.298075e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-2-distances.all.dists"
$coef
              dmEmD         pval
Int    0.4298828491 0.3993339933
dmGen  0.1428725330 0.0000100001
dmGeo  0.1049538722 0.0000100001
dmSyn  0.0111373108 0.4670446704
dmIvn  0.0072623657 0.2975429754
dmPhon 0.0007765243 0.8836088361

$r.squared
          R2         pval 
0.4822188762 0.0000100001 

$F.test
           F       F.pval 
2.654256e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-3-distances.all.dists"
$coef
              dmEmD         pval
Int     0.302885234 0.4184541845
dmGen   0.125142241 0.0000100001
dmGeo   0.131291138 0.0000100001
dmSyn  -0.003263018 0.8488184882
dmIvn   0.010080956 0.1251112511
dmPhon  0.001183863 0.8401984020

$r.squared
          R2         pval 
0.5503411468 0.0000100001 

$F.test
           F       F.pval 
3.488138e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-4-distances.all.dists"
$coef
              dmEmD         pval
Int     0.238784476 0.8638486385
dmGen   0.108891684 0.0000100001
dmGeo   0.126740156 0.0000100001
dmSyn  -0.003429601 0.8346983470
dmIvn   0.009896598 0.1131411314
dmPhon -0.001347160 0.8085280853

$r.squared
          R2         pval 
0.5350771540 0.0000100001 

$F.test
           F       F.pval 
3.280049e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-5-distances.all.dists"
$coef
              dmEmD         pval
Int     0.179736378 0.9602496025
dmGen   0.081095704 0.0000100001
dmGeo   0.113358501 0.0000100001
dmSyn  -0.007525798 0.6095460955
dmIvn   0.009487700 0.0864008640
dmPhon -0.002880922 0.5667356674

$r.squared
          R2         pval 
0.4950475448 0.0000100001 

$F.test
           F       F.pval 
2.794096e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-6-distances.all.dists"
$coef
              dmEmD         pval
Int     0.134286076 0.9930399304
dmGen   0.062322828 0.0000100001
dmGeo   0.093788869 0.0000100001
dmSyn  -0.005049799 0.6957569576
dmIvn   0.008431151 0.0788007880
dmPhon -0.002095013 0.6378763788

$r.squared
          R2         pval 
0.4648302643 0.0000100001 

$F.test
           F       F.pval 
2.475413e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-7-distances.all.dists"
$coef
              dmEmD         pval
Int     0.175986929 0.9925999260
dmGen   0.070484617 0.0000100001
dmGeo   0.094225124 0.0000100001
dmSyn  -0.001652243 0.9064190642
dmIvn   0.008240811 0.1209312093
dmPhon -0.002053702 0.6714167142

$r.squared
         R2        pval 
4.32761e-01 1.00001e-05 

$F.test
           F       F.pval 
2.174337e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-8-distances.all.dists"
$coef
               dmEmD         pval
Int     0.1800929087 0.9962599626
dmGen   0.0662833588 0.0000100001
dmGeo   0.0804535133 0.0000100001
dmSyn   0.0008938115 0.9450294503
dmIvn   0.0061824388 0.2205422054
dmPhon -0.0022185960 0.6182961830

$r.squared
         R2        pval 
3.98402e-01 1.00001e-05 

$F.test
           F       F.pval 
1.887383e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-9-distances.all.dists"
$coef
              dmEmD         pval
Int     0.141377968 0.9970299703
dmGen   0.049732373 0.0000100001
dmGeo   0.060866755 0.0000100001
dmSyn  -0.001935527 0.8532485325
dmIvn   0.004765147 0.2380323803
dmPhon -0.002602772 0.4662946629

$r.squared
         R2        pval 
3.65405e-01 1.00001e-05 

$F.test
           F       F.pval 
1.641053e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_mbert-average-distances.all.dists"
$coef
               dmEmD         pval
Int     0.2718731586 0.5836158362
dmGen   0.0930056047 0.0000100001
dmGeo   0.0959449442 0.0000100001
dmSyn  -0.0008439586 0.9483594836
dmIvn   0.0068823542 0.1960119601
dmPhon -0.0009563962 0.8304783048

$r.squared
         R2        pval 
4.79848e-01 1.00001e-05 

$F.test
           F       F.pval 
2.629168e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-0-distances.all.dists"
$coef
               dmEmD         pval
Int     0.5550299856 1.0000000000
dmGen   0.1801323754 0.0000100001
dmGeo   0.1860609885 0.0000100001
dmSyn   0.0753353332 0.0139401394
dmIvn   0.0001350271 0.9933599336
dmPhon -0.0059147725 0.5814358144

$r.squared
         R2        pval 
2.76135e-01 1.00001e-05 

$F.test
           F       F.pval 
1.087198e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-10-distances.all.dists"
$coef
               dmEmD         pval
Int     0.0666832517 1.0000000000
dmGen   0.0256981852 0.0000100001
dmGeo   0.0156932376 0.0000300003
dmSyn   0.0111849859 0.0027100271
dmIvn   0.0001770371 0.9123291233
dmPhon -0.0009082665 0.5032150322

$r.squared
          R2         pval 
0.3850338780 0.0000100001 

$F.test
           F       F.pval 
1.784402e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-11-distances.all.dists"
$coef
               dmEmD         pval
Int     7.653559e-02 1.0000000000
dmGen   2.816545e-02 0.0000100001
dmGeo   1.682114e-02 0.0002200022
dmSyn   1.396025e-02 0.0020900209
dmIvn   6.674229e-05 0.9744597446
dmPhon -1.717522e-03 0.2823228232

$r.squared
          R2         pval 
0.3091578600 0.0000100001 

$F.test
          F      F.pval 
1.27540e+02 1.00001e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-12-distances.all.dists"
$coef
              dmEmD         pval
Int     0.090434210 1.0000000000
dmGen   0.031678466 0.0000100001
dmGeo   0.017719803 0.0014000140
dmSyn   0.015319139 0.0092600926
dmIvn   0.001554311 0.5556555566
dmPhon -0.001596986 0.4435044350

$r.squared
          R2         pval 
0.2457395966 0.0000100001 

$F.test
           F       F.pval 
9.285359e+01 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-13-distances.all.dists"
$coef
              dmEmD         pval
Int     0.098016005 1.0000000000
dmGen   0.041667784 0.0000100001
dmGeo   0.047218932 0.0000100001
dmSyn   0.019597991 0.0110201102
dmIvn   0.002001815 0.5151351514
dmPhon -0.000182940 0.9444994450

$r.squared
          R2         pval 
0.4295755657 0.0000100001 

$F.test
          F      F.pval 
2.14628e+02 1.00001e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-14-distances.all.dists"
$coef
             dmEmD         pval
Int    0.104368202 1.0000000000
dmGen  0.045017408 0.0000100001
dmGeo  0.055702259 0.0000100001
dmSyn  0.027795485 0.0065400654
dmIvn  0.001863376 0.6302863029
dmPhon 0.002919562 0.4045840458

$r.squared
         R2        pval 
4.17681e-01 1.00001e-05 

$F.test
           F       F.pval 
2.044225e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-15-distances.all.dists"
$coef
             dmEmD         pval
Int    0.100699382 1.0000000000
dmGen  0.044558599 0.0000100001
dmGeo  0.047967976 0.0000100001
dmSyn  0.026558959 0.0046400464
dmIvn  0.003491008 0.3390133901
dmPhon 0.004085526 0.2123721237

$r.squared
          R2         pval 
0.4048829220 0.0000100001 

$F.test
           F       F.pval 
1.938974e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-16-distances.all.dists"
$coef
             dmEmD         pval
Int    0.095617872 0.9999699997
dmGen  0.038952148 0.0000100001
dmGeo  0.053734483 0.0000100001
dmSyn  0.019908845 0.0120801208
dmIvn  0.003803044 0.2304123041
dmPhon 0.003436880 0.2084920849

$r.squared
          R2         pval 
0.4399653930 0.0000100001 

$F.test
           F       F.pval 
2.238971e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-17-distances.all.dists"
$coef
             dmEmD         pval
Int    0.084408498 0.9999799998
dmGen  0.030505613 0.0000100001
dmGeo  0.044175959 0.0000100001
dmSyn  0.017937882 0.0021200212
dmIvn  0.003028183 0.2241922419
dmPhon 0.001198516 0.5578155782

$r.squared
          R2         pval 
0.4275921859 0.0000100001 

$F.test
           F       F.pval 
2.128968e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-18-distances.all.dists"
$coef
               dmEmD         pval
Int     0.0891348374 1.0000000000
dmGen   0.0302579426 0.0000100001
dmGeo   0.0499552571 0.0000100001
dmSyn   0.0187073852 0.0045200452
dmIvn   0.0030064905 0.2909129091
dmPhon -0.0004038117 0.8519085191

$r.squared
          R2         pval 
0.3733478502 0.0000100001 

$F.test
           F       F.pval 
1.697978e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-19-distances.all.dists"
$coef
               dmEmD         pval
Int     0.0866075851 1.0000000000
dmGen   0.0299102443 0.0000100001
dmGeo   0.0480748322 0.0000100001
dmSyn   0.0171715264 0.0055700557
dmIvn   0.0032292346 0.2369423694
dmPhon -0.0005401876 0.7916579166

$r.squared
          R2         pval 
0.3687488312 0.0000100001 

$F.test
           F       F.pval 
1.664843e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-1-distances.all.dists"
$coef
               dmEmD         pval
Int     0.1957667631 1.0000000000
dmGen   0.0622402459 0.0000100001
dmGeo   0.0380728854 0.0262202622
dmSyn   0.0344469628 0.0537905379
dmIvn  -0.0035989600 0.5950859509
dmPhon -0.0002611962 0.9663096631

$r.squared
          R2         pval 
0.2108481599 0.0000100001 

$F.test
           F       F.pval 
7.614723e+01 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-20-distances.all.dists"
$coef
              dmEmD         pval
Int     0.087923255 1.0000000000
dmGen   0.027962268 0.0000100001
dmGeo   0.043516806 0.0000100001
dmSyn   0.018981770 0.0022400224
dmIvn   0.002593787 0.3679636796
dmPhon -0.002084060 0.3242832428

$r.squared
          R2         pval 
0.3024269223 0.0000100001 

$F.test
           F       F.pval 
1.235593e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-21-distances.all.dists"
$coef
              dmEmD         pval
Int     0.082709034 1.0000000000
dmGen   0.023092843 0.0000100001
dmGeo   0.026654295 0.0000100001
dmSyn   0.019945143 0.0002300023
dmIvn   0.001195582 0.6337363374
dmPhon -0.002574900 0.1618416184

$r.squared
          R2         pval 
0.2400352862 0.0000100001 

$F.test
           F       F.pval 
9.001741e+01 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-22-distances.all.dists"
$coef
              dmEmD         pval
Int     0.093976245 1.0000000000
dmGen   0.023069724 0.0000100001
dmGeo   0.029687808 0.0000100001
dmSyn   0.022577255 0.0002500025
dmIvn   0.002133725 0.4526345263
dmPhon -0.002517660 0.2381023810

$r.squared
          R2         pval 
0.2272200917 0.0000100001 

$F.test
           F       F.pval 
8.379841e+01 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-23-distances.all.dists"
$coef
              dmEmD         pval
Int     0.107771228 1.0000000000
dmGen   0.025357674 0.0000100001
dmGeo   0.035707546 0.0000100001
dmSyn   0.020341510 0.0031000310
dmIvn   0.003810475 0.2236722367
dmPhon -0.002906947 0.2357823578

$r.squared
          R2         pval 
0.2418404516 0.0000100001 

$F.test
           F       F.pval 
9.091032e+01 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-24-distances.all.dists"
$coef
               dmEmD         pval
Int     0.0122348896 1.0000000000
dmGen   0.0032844625 0.0000100001
dmGeo   0.0028875477 0.0141201412
dmSyn   0.0024425571 0.0469004690
dmIvn   0.0004580596 0.3121031210
dmPhon -0.0005895625 0.1539615396

$r.squared
         R2        pval 
1.89073e-01 1.00001e-05 

$F.test
           F       F.pval 
6.644962e+01 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-2-distances.all.dists"
$coef
              dmEmD         pval
Int     0.166726705 1.0000000000
dmGen   0.054059687 0.0000100001
dmGeo   0.018506215 0.1284712847
dmSyn   0.024847279 0.0534105341
dmIvn  -0.003878770 0.4254642546
dmPhon -0.002024901 0.6312663127

$r.squared
         R2        pval 
2.24472e-01 1.00001e-05 

$F.test
           F       F.pval 
8.249158e+01 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-3-distances.all.dists"
$coef
              dmEmD         pval
Int     0.170331126 1.0000000000
dmGen   0.052099375 0.0000100001
dmGeo   0.002230410 0.8643886439
dmSyn   0.026266333 0.0570305703
dmIvn  -0.005140137 0.3121531215
dmPhon -0.004349612 0.3417434174

$r.squared
         R2        pval 
1.77939e-01 1.00001e-05 

$F.test
           F       F.pval 
6.168962e+01 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-4-distances.all.dists"
$coef
              dmEmD         pval
Int     0.131962969 1.0000000000
dmGen   0.040759453 0.0000100001
dmGeo  -0.006572259 0.5373753738
dmSyn   0.023861250 0.0346203462
dmIvn  -0.003688227 0.3669936699
dmPhon -0.003717203 0.3256132561

$r.squared
          R2         pval 
0.1665201903 0.0000100001 

$F.test
          F      F.pval 
5.69399e+01 1.00001e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-5-distances.all.dists"
$coef
               dmEmD         pval
Int     0.1179704684 1.0000000000
dmGen   0.0383600779 0.0000100001
dmGeo  -0.0066509762 0.4314643146
dmSyn   0.0233206071 0.0074500745
dmIvn  -0.0034301336 0.2998929989
dmPhon -0.0001415883 0.9629196292

$r.squared
          R2         pval 
0.2090561612 0.0000100001 

$F.test
          F      F.pval 
7.53290e+01 1.00001e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-6-distances.all.dists"
$coef
               dmEmD         pval
Int     0.0918102454 1.0000000000
dmGen   0.0315572111 0.0000100001
dmGeo   0.0064703614 0.2272822728
dmSyn   0.0156096913 0.0040600406
dmIvn  -0.0017176165 0.4340243402
dmPhon -0.0001624423 0.9346393464

$r.squared
          R2         pval 
0.3025208847 0.0000100001 

$F.test
           F       F.pval 
1.236144e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-7-distances.all.dists"
$coef
              dmEmD         pval
Int     0.087439388 0.9999899999
dmGen   0.030284386 0.0000100001
dmGeo   0.015251552 0.0001000010
dmSyn   0.011927812 0.0041800418
dmIvn   0.000120402 0.9468394684
dmPhon -0.001098118 0.4597945979

$r.squared
          R2         pval 
0.3914922687 0.0000100001 

$F.test
           F       F.pval 
1.833589e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-8-distances.all.dists"
$coef
               dmEmD         pval
Int     0.0693515846 0.9919099191
dmGen   0.0257751610 0.0000100001
dmGeo   0.0225427765 0.0000100001
dmSyn   0.0088636631 0.0142701427
dmIvn   0.0008422934 0.5759257593
dmPhon -0.0003682550 0.7756277563

$r.squared
          R2         pval 
0.4771088856 0.0000100001 

$F.test
           F       F.pval 
2.600466e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-9-distances.all.dists"
$coef
               dmEmD         pval
Int     0.0652333453 0.9999899999
dmGen   0.0239942231 0.0000100001
dmGeo   0.0178460849 0.0000100001
dmSyn   0.0102529333 0.0024800248
dmIvn   0.0004921144 0.7388173882
dmPhon -0.0009217353 0.4467044670

$r.squared
          R2         pval 
0.4196054042 0.0000100001 

$F.test
           F       F.pval 
2.060452e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex.xlmr-average-distances.all.dists"
$coef
               dmEmD         pval
Int     0.1171497068 1.0000000000
dmGen   0.0395376401 0.0000100001
dmGeo   0.0331710367 0.0000100001
dmSyn   0.0210865020 0.0001200012
dmIvn   0.0005019545 0.8506285063
dmPhon -0.0009336874 0.6370063701

$r.squared
          R2         pval 
0.3792971054 0.0000100001 

$F.test
           F       F.pval 
1.741569e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/noreuralex_xlmr_layers_vectors.average.out.all.dists"
$coef
               dmEmD         pval
Int     0.0754094406 1.0000000000
dmGen   0.0290490264 0.0000100001
dmGeo   0.0132166472 0.0012300123
dmSyn   0.0162872524 0.0001400014
dmIvn  -0.0004046537 0.8348883489
dmPhon -0.0009821643 0.5276352764

$r.squared
          R2         pval 
0.3340344269 0.0000100001 

$F.test
          F      F.pval 
1.42950e+02 1.00001e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/PUD.laser.distances.all.dists"
$coef
             dmEmD         pval
Int     0.02561375 0.9998499985
dmGen   0.05875525 0.0130201302
dmGeo   0.03279678 0.0623006230
dmSyn   0.13766034 0.0004700047
dmIvn  -0.05742133 0.2245922459
dmPhon  0.01385438 0.2131921319

$r.squared
         R2        pval 
0.433898959 0.002080021 

$F.test
           F       F.pval 
25.293480466  0.002080021 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/shared_all_shared_all_1st-distances.all.dists"
$coef
               dmEmD       pval
Int     0.4155798552 0.99533995
dmGen   0.0678620814 0.18722187
dmGeo   0.1662694480 0.06090061
dmSyn   0.1950894206 0.08284083
dmIvn   0.0497174045 0.29542295
dmPhon -0.0003733279 0.98237982

$r.squared
          R2         pval 
0.2352062946 0.0009800098 

$F.test
           F       F.pval 
3.413718e+01 9.800098e-04 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/shared_all_shared_all_2nd-distances.all.dists"
$coef
              dmEmD      pval
Int     0.060494888 0.9408494
dmGen  -0.030971883 0.4131341
dmGeo   0.077678517 0.2298023
dmSyn   0.121971905 0.1341013
dmIvn   0.046554506 0.1741517
dmPhon  0.001907394 0.8775688

$r.squared
        R2       pval 
0.10965197 0.08677087 

$F.test
          F      F.pval 
13.67034920  0.08677087 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/shared_onlyEnglish_distance_1st-distances.all.dists"
$coef
              dmEmD         pval
Int     0.436264125 0.9841598416
dmGen   0.005084209 0.9024590246
dmGeo   0.113576029 0.0006700067
dmSyn   0.264422917 0.0002700027
dmIvn   0.006838576 0.7851478515
dmPhon -0.001219770 0.9432794328

$r.squared
          R2         pval 
0.3170066544 0.0000100001 

$F.test
          F      F.pval 
8.72589e+01 1.00001e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/shared_onlyEnglish_distance_2nd-distances.all.dists"
$coef
              dmEmD         pval
Int     0.146323927 0.7631876319
dmGen  -0.078335267 0.0964509645
dmGeo   0.167846158 0.0002800028
dmSyn   0.167377879 0.0453804538
dmIvn  -0.010197790 0.7193071931
dmPhon -0.000694308 0.9731497315

$r.squared
          R2         pval 
0.2918696126 0.0001400014 

$F.test
           F       F.pval 
7.748783e+01 1.400014e-04 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_bert_layers_vectors.average.out.all.dists"
$coef
               dmEmD         pval
Int     0.2640065621 1.0000000000
dmGen   0.1292868685 0.0000100001
dmGeo  -0.0008758878 0.9111991120
dmSyn   0.0237227861 0.0164701647
dmIvn   0.0041397287 0.3058230582
dmPhon  0.0040073710 0.4214842148

$r.squared
          R2         pval 
0.3765529269 0.0000100001 

$F.test
           F       F.pval 
4.305208e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh.laser.distances.all.dists"
$coef
             dmEmD         pval
Int    0.065567821 1.0000000000
dmGen  0.104454179 0.0000100001
dmGeo  0.051302535 0.0156401564
dmSyn  0.092383148 0.0022400224
dmIvn  0.002873548 0.7901179012
dmPhon 0.036122294 0.0093800938

$r.squared
          R2         pval 
0.2304991400 0.0000100001 

$F.test
           F       F.pval 
1.570807e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-0-distances.all.dists"
$coef
              dmEmD         pval
Int     0.601069669 1.0000000000
dmGen   0.208436562 0.0000100001
dmGeo  -0.008504699 0.3014730147
dmSyn   0.035826095 0.0017400174
dmIvn   0.005399372 0.3017730177
dmPhon  0.001413359 0.7959179592

$r.squared
          R2         pval 
0.3864102880 0.0000100001 

$F.test
           F       F.pval 
4.488883e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-10-distances.all.dists"
$coef
             dmEmD         pval
Int    0.099456138 1.0000000000
dmGen  0.046782512 0.0000100001
dmGeo  0.002926814 0.5463454635
dmSyn  0.007117157 0.2721727217
dmIvn  0.003428740 0.1735317353
dmPhon 0.005034152 0.1183811838

$r.squared
          R2         pval 
0.2326552725 0.0000100001 

$F.test
           F       F.pval 
2.161176e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-11-distances.all.dists"
$coef
             dmEmD         pval
Int    0.090233132 1.0000000000
dmGen  0.045041439 0.0000100001
dmGeo  0.004264290 0.3369333693
dmSyn  0.008735866 0.1530715307
dmIvn  0.003493803 0.1407314073
dmPhon 0.004766198 0.1199311993

$r.squared
          R2         pval 
0.2533257372 0.0000100001 

$F.test
           F       F.pval 
2.418331e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-12-distances.all.dists"
$coef
              dmEmD         pval
Int     0.354904461 1.0000000000
dmGen   0.155600343 0.0000100001
dmGeo  -0.005973115 0.5238052381
dmSyn   0.032337439 0.0066600666
dmIvn   0.007594589 0.1245512455
dmPhon  0.005876778 0.3240632406

$r.squared
          R2         pval 
0.3629817342 0.0000100001 

$F.test
           F       F.pval 
4.061632e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-1-distances.all.dists"
$coef
              dmEmD         pval
Int     0.436540546 1.0000000000
dmGen   0.182936993 0.0000100001
dmGeo  -0.008129741 0.3434034340
dmSyn   0.042788769 0.0002700027
dmIvn   0.002036926 0.6768267683
dmPhon  0.001728435 0.7581475815

$r.squared
          R2         pval 
0.3938035796 0.0000100001 

$F.test
           F       F.pval 
4.630565e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-2-distances.all.dists"
$coef
              dmEmD         pval
Int     0.397666504 1.0000000000
dmGen   0.174106167 0.0000100001
dmGeo  -0.007399700 0.3827338273
dmSyn   0.037763059 0.0006400064
dmIvn   0.001147588 0.8056280563
dmPhon  0.002165345 0.6940969410

$r.squared
          R2         pval 
0.4063965829 0.0000100001 

$F.test
           F       F.pval 
4.880017e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-3-distances.all.dists"
$coef
              dmEmD         pval
Int     0.273605042 1.0000000000
dmGen   0.150617284 0.0000100001
dmGeo  -0.004505517 0.6692466925
dmSyn   0.033578643 0.0103801038
dmIvn   0.006583771 0.2061120611
dmPhon  0.005551588 0.3973139731

$r.squared
          R2         pval 
0.3658545972 0.0000100001 

$F.test
           F       F.pval 
4.112324e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-4-distances.all.dists"
$coef
             dmEmD         pval
Int    0.219209438 1.0000000000
dmGen  0.128769573 0.0000100001
dmGeo  0.003246836 0.7493174932
dmSyn  0.028256792 0.0241302413
dmIvn  0.007094089 0.1535915359
dmPhon 0.004959204 0.4378843788

$r.squared
          R2         pval 
0.3430105981 0.0000100001 

$F.test
          F      F.pval 
3.72149e+02 1.00001e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-5-distances.all.dists"
$coef
             dmEmD         pval
Int    0.168190116 1.0000000000
dmGen  0.096902192 0.0000100001
dmGeo  0.002844486 0.7499874999
dmSyn  0.019341215 0.0776407764
dmIvn  0.005861889 0.1737117371
dmPhon 0.004189460 0.4509845098

$r.squared
          R2         pval 
0.2808257220 0.0000100001 

$F.test
           F       F.pval 
2.783367e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-6-distances.all.dists"
$coef
             dmEmD         pval
Int    0.124923999 1.0000000000
dmGen  0.075778917 0.0000100001
dmGeo  0.003386153 0.6576065761
dmSyn  0.017664987 0.0631406314
dmIvn  0.003922160 0.2883928839
dmPhon 0.005094844 0.2858528585

$r.squared
          R2         pval 
0.2654242614 0.0000100001 

$F.test
          F      F.pval 
2.57556e+02 1.00001e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-7-distances.all.dists"
$coef
             dmEmD         pval
Int    0.160408405 1.0000000000
dmGen  0.086523950 0.0000100001
dmGeo  0.003136723 0.6775767758
dmSyn  0.021867259 0.0232502325
dmIvn  0.004501924 0.2332523325
dmPhon 0.005250823 0.2750927509

$r.squared
          R2         pval 
0.2935001002 0.0000100001 

$F.test
           F       F.pval 
2.961173e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-8-distances.all.dists"
$coef
             dmEmD         pval
Int    0.161415515 1.0000000000
dmGen  0.085962638 0.0000100001
dmGeo  0.004632654 0.5133551336
dmSyn  0.019129788 0.0425004250
dmIvn  0.004422493 0.2373623736
dmPhon 0.004701645 0.3201932019

$r.squared
          R2         pval 
0.2936530682 0.0000100001 

$F.test
           F       F.pval 
2.963358e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-9-distances.all.dists"
$coef
             dmEmD         pval
Int    0.128564167 1.0000000000
dmGen  0.063131948 0.0000100001
dmGeo  0.004154065 0.4952349523
dmSyn  0.011890350 0.1416714167
dmIvn  0.003172587 0.3175531755
dmPhon 0.004659465 0.2491524915

$r.squared
          R2         pval 
0.2510484020 0.0000100001 

$F.test
           F       F.pval 
2.389304e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_mbert-average-distances.all.dists"
$coef
              dmEmD         pval
Int    2.476772e-01 1.0000000000
dmGen  1.145980e-01 0.0000100001
dmGeo  8.233054e-05 0.9910299103
dmSyn  2.470567e-02 0.0067300673
dmIvn  4.078239e-03 0.2723927239
dmPhon 4.923397e-03 0.2794627946

$r.squared
          R2         pval 
0.3731022895 0.0000100001 

$F.test
           F       F.pval 
4.242276e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-0-distances.all.dists"
$coef
              dmEmD         pval
Int     0.521444332 1.0000000000
dmGen   0.225533531 0.0000100001
dmGeo  -0.023389643 0.1396513965
dmSyn   0.091223502 0.0000800008
dmIvn   0.004917951 0.5962459625
dmPhon -0.003348319 0.7527075271

$r.squared
          R2         pval 
0.2214692402 0.0000100001 

$F.test
           F       F.pval 
2.027708e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-10-distances.all.dists"
$coef
              dmEmD         pval
Int    0.0692788993 1.0000000000
dmGen  0.0295096660 0.0000100001
dmGeo  0.0017454989 0.3407034070
dmSyn  0.0087530235 0.0003700037
dmIvn  0.0002640957 0.7973579736
dmPhon 0.0007347216 0.5414354144

$r.squared
          R2         pval 
0.3375562730 0.0000100001 

$F.test
           F       F.pval 
3.632159e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-11-distances.all.dists"
$coef
              dmEmD         pval
Int    0.0818027084 1.0000000000
dmGen  0.0318512507 0.0000100001
dmGeo  0.0015435594 0.4724147241
dmSyn  0.0074586746 0.0089600896
dmIvn  0.0002551374 0.8392183922
dmPhon 0.0004277279 0.7633976340

$r.squared
          R2         pval 
0.2552721085 0.0000100001 

$F.test
           F       F.pval 
2.443281e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-12-distances.all.dists"
$coef
              dmEmD         pval
Int    0.0957326647 1.0000000000
dmGen  0.0337938292 0.0000100001
dmGeo  0.0043441138 0.0587805878
dmSyn  0.0104271454 0.0006500065
dmIvn  0.0007882231 0.5711457115
dmPhon 0.0003323298 0.8254182542

$r.squared
          R2         pval 
0.2494267500 0.0000100001 

$F.test
           F       F.pval 
2.368741e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-13-distances.all.dists"
$coef
             dmEmD         pval
Int    0.098646257 1.0000000000
dmGen  0.045348339 0.0000100001
dmGeo  0.004174051 0.2262922629
dmSyn  0.021437595 0.0000100001
dmIvn  0.001474239 0.4247442474
dmPhon 0.001106448 0.6285162852

$r.squared
          R2         pval 
0.3136911612 0.0000100001 

$F.test
           F       F.pval 
3.257995e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-14-distances.all.dists"
$coef
             dmEmD         pval
Int    0.105190255 1.0000000000
dmGen  0.049391045 0.0000100001
dmGeo  0.001943421 0.6843568436
dmSyn  0.030682180 0.0000100001
dmIvn  0.000965136 0.6906669067
dmPhon 0.001760705 0.5736157362

$r.squared
          R2         pval 
0.2831435322 0.0000100001 

$F.test
           F       F.pval 
2.815413e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-15-distances.all.dists"
$coef
             dmEmD         pval
Int    0.102608799 1.0000000000
dmGen  0.049565007 0.0000100001
dmGeo  0.002092094 0.6891768918
dmSyn  0.028085870 0.0000400004
dmIvn  0.001513598 0.5414954150
dmPhon 0.003483351 0.2800928009

$r.squared
          R2         pval 
0.2724602201 0.0000100001 

$F.test
           F       F.pval 
2.669402e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-16-distances.all.dists"
$coef
             dmEmD         pval
Int    0.094655436 1.0000000000
dmGen  0.045784759 0.0000100001
dmGeo  0.003381509 0.4415844158
dmSyn  0.026451447 0.0000200002
dmIvn  0.001845805 0.3935139351
dmPhon 0.002401865 0.3882438824

$r.squared
          R2         pval 
0.2887534557 0.0000100001 

$F.test
           F       F.pval 
2.893841e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-17-distances.all.dists"
$coef
             dmEmD         pval
Int    0.083108067 1.0000000000
dmGen  0.037402459 0.0000100001
dmGeo  0.003036422 0.3642836428
dmSyn  0.019311401 0.0000400004
dmIvn  0.001796703 0.2970729707
dmPhon 0.001626119 0.4500645006

$r.squared
          R2         pval 
0.2726117631 0.0000100001 

$F.test
           F       F.pval 
2.671444e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-18-distances.all.dists"
$coef
             dmEmD         pval
Int    0.088985594 1.0000000000
dmGen  0.038988496 0.0000100001
dmGeo  0.002831570 0.4098940989
dmSyn  0.018580098 0.0001200012
dmIvn  0.001549028 0.4238142381
dmPhon 0.002757230 0.2213022130

$r.squared
         R2        pval 
2.14984e-01 1.00001e-05 

$F.test
          F      F.pval 
1.95207e+02 1.00001e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-19-distances.all.dists"
$coef
             dmEmD         pval
Int    0.088601936 1.0000000000
dmGen  0.037529003 0.0000100001
dmGeo  0.002594674 0.4399943999
dmSyn  0.014199283 0.0016700167
dmIvn  0.001884947 0.3164331643
dmPhon 0.002482614 0.2590925909

$r.squared
          R2         pval 
0.1972954653 0.0000100001 

$F.test
          F      F.pval 
1.75198e+02 1.00001e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-1-distances.all.dists"
$coef
               dmEmD         pval
Int     0.1816540410 1.0000000000
dmGen   0.0833861985 0.0000100001
dmGeo  -0.0066588876 0.5208552086
dmSyn   0.0250000994 0.0550105501
dmIvn   0.0009803516 0.8468284683
dmPhon  0.0012151077 0.8548685487

$r.squared
          R2         pval 
0.1716929015 0.0000100001 

$F.test
           F       F.pval 
1.477504e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-20-distances.all.dists"
$coef
            dmEmD         pval
Int    0.09052441 1.0000000000
dmGen  0.03609785 0.0000100001
dmGeo  0.00358554 0.2832328323
dmSyn  0.01490574 0.0007900079
dmIvn  0.00222459 0.2574425744
dmPhon 0.00187992 0.3930039300

$r.squared
          R2         pval 
0.1722084960 0.0000100001 

$F.test
           F       F.pval 
1.482864e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-21-distances.all.dists"
$coef
              dmEmD         pval
Int    0.0879045881 1.0000000000
dmGen  0.0285127232 0.0000100001
dmGeo  0.0039279265 0.1394713947
dmSyn  0.0119582019 0.0009200092
dmIvn  0.0007767882 0.6312263123
dmPhon 0.0015159725 0.3947839478

$r.squared
          R2         pval 
0.1551646334 0.0000100001 

$F.test
           F       F.pval 
1.309147e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-22-distances.all.dists"
$coef
              dmEmD         pval
Int    0.0959246826 1.0000000000
dmGen  0.0295548745 0.0000100001
dmGeo  0.0057594246 0.0338803388
dmSyn  0.0172733456 0.0000200002
dmIvn  0.0005296438 0.7464674647
dmPhon 0.0008451444 0.6349763498

$r.squared
          R2         pval 
0.1787921865 0.0000100001 

$F.test
           F       F.pval 
1.551898e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-23-distances.all.dists"
$coef
              dmEmD         pval
Int    0.1112326282 1.0000000000
dmGen  0.0301844033 0.0000100001
dmGeo  0.0066063407 0.0279002790
dmSyn  0.0189856729 0.0000100001
dmIvn  0.0004558255 0.7951179512
dmPhon 0.0004023621 0.8396183962

$r.squared
          R2         pval 
0.1770980858 0.0000100001 

$F.test
           F       F.pval 
1.534029e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-24-distances.all.dists"
$coef
               dmEmD         pval
Int     1.216527e-02 1.0000000000
dmGen   3.819355e-03 0.0000100001
dmGeo   2.425487e-04 0.6066460665
dmSyn   1.565960e-03 0.0151001510
dmIvn   6.354612e-05 0.8062780628
dmPhon -1.258197e-04 0.6996069961

$r.squared
          R2         pval 
0.1498978692 0.0000100001 

$F.test
           F       F.pval 
1.256875e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-2-distances.all.dists"
$coef
               dmEmD         pval
Int     0.1646964622 1.0000000000
dmGen   0.0674689220 0.0000100001
dmGeo  -0.0019085901 0.7497574976
dmSyn   0.0161036983 0.0363603636
dmIvn   0.0011306333 0.7182571826
dmPhon -0.0003028289 0.9369393694

$r.squared
          R2         pval 
0.2394404619 0.0000100001 

$F.test
           F       F.pval 
2.244047e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-3-distances.all.dists"
$coef
               dmEmD         pval
Int     0.1756502518 1.0000000000
dmGen   0.0586603775 0.0000100001
dmGeo   0.0044052464 0.4290942909
dmSyn   0.0130829008 0.0691806918
dmIvn  -0.0005760993 0.8412384124
dmPhon -0.0032158289 0.3708637086

$r.squared
          R2         pval 
0.2209917203 0.0000100001 

$F.test
           F       F.pval 
2.022095e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-4-distances.all.dists"
$coef
              dmEmD         pval
Int     0.139911853 1.0000000000
dmGen   0.044933786 0.0000100001
dmGeo   0.005987567 0.1933219332
dmSyn   0.011194979 0.0598705987
dmIvn  -0.002948456 0.2200022000
dmPhon -0.002404298 0.4195341953

$r.squared
          R2         pval 
0.2161401852 0.0000100001 

$F.test
           F       F.pval 
1.965463e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-5-distances.all.dists"
$coef
               dmEmD         pval
Int     0.1251915960 1.0000000000
dmGen   0.0418608076 0.0000100001
dmGeo   0.0054272574 0.0830208302
dmSyn   0.0111395521 0.0057000570
dmIvn  -0.0021180751 0.2146821468
dmPhon  0.0002731795 0.8930789308

$r.squared
         R2        pval 
2.94775e-01 1.00001e-05 

$F.test
           F       F.pval 
2.979413e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-6-distances.all.dists"
$coef
               dmEmD         pval
Int     9.352720e-02 1.0000000000
dmGen   3.611501e-02 0.0000100001
dmGeo   2.900317e-03 0.2344423444
dmSyn   1.062303e-02 0.0008100081
dmIvn  -4.161421e-04 0.7554475545
dmPhon  8.963774e-05 0.9550995510

$r.squared
          R2         pval 
0.3324351189 0.0000100001 

$F.test
           F       F.pval 
3.549614e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-7-distances.all.dists"
$coef
               dmEmD         pval
Int     0.0892340609 1.0000000000
dmGen   0.0331874013 0.0000100001
dmGeo   0.0031556709 0.1713517135
dmSyn   0.0105343224 0.0005200052
dmIvn  -0.0007577940 0.5471154712
dmPhon -0.0005590592 0.7092470925

$r.squared
          R2         pval 
0.3203066266 0.0000100001 

$F.test
           F       F.pval 
3.359082e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-8-distances.all.dists"
$coef
               dmEmD         pval
Int     7.028826e-02 1.0000000000
dmGen   2.977228e-02 0.0000100001
dmGeo   1.852554e-03 0.3470634706
dmSyn   9.624105e-03 0.0002100021
dmIvn  -7.148049e-05 0.9470594706
dmPhon  8.006024e-04 0.5328253283

$r.squared
          R2         pval 
0.3431033183 0.0000100001 

$F.test
           F       F.pval 
3.723021e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-9-distances.all.dists"
$coef
              dmEmD         pval
Int    0.0671600331 1.0000000000
dmGen  0.0280623548 0.0000100001
dmGeo  0.0018252498 0.2993829938
dmSyn  0.0077296168 0.0007600076
dmIvn  0.0003944102 0.6867168672
dmPhon 0.0005145395 0.6537465375

$r.squared
          R2         pval 
0.3380059027 0.0000100001 

$F.test
           F       F.pval 
3.639468e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr-average-distances.all.dists"
$coef
               dmEmD         pval
Int     0.1184816681 1.0000000000
dmGen   0.0457652444 0.0000100001
dmGeo   0.0019520160 0.5655556556
dmSyn   0.0186202606 0.0000200002
dmIvn  -0.0003484087 0.8546285463
dmPhon  0.0002041452 0.9240592406

$r.squared
          R2         pval 
0.2755573697 0.0000100001 

$F.test
           F       F.pval 
2.711288e+02 1.000010e-05 

[1] "/home/trk0076/Desktop/Embeddings_trees/laser_mbert_xlmr/regression_significance_exps/swadesh_xlmr_layers_vectors.average.out.all.dists"
$coef
               dmEmD         pval
Int     7.893139e-02 1.0000000000
dmGen   3.313048e-02 0.0000100001
dmGeo   1.832663e-03 0.3665936659
dmSyn   1.051371e-02 0.0001500015
dmIvn   1.202152e-05 0.9920999210
dmPhon -2.362996e-04 0.8581485815

$r.squared
          R2         pval 
0.3153726419 0.0000100001 

$F.test
           F       F.pval 
3.283503e+02 1.000010e-05 


